GAUCHE: A Library for Gaussian Processes in Chemistry

We introduce GAUCHE, a library for GAUssian processes in CHEmistry. Gaussian processes have long been a cornerstone of probabilistic machine learning, affording particular advantages for uncertainty quantification and Bayesian optimisation. Extending Gaussian processes to chemical representations, however, is nontrivial, necessitating kernels defined over structured inputs such as graphs, strings and bit vectors. By defining such kernels in GAUCHE, we seek to open the door to powerful tools for uncertainty quantification and Bayesian optimisation in chemistry. Motivated by scenarios frequently encountered in experimental chemistry, we showcase applications for GAUCHE in molecular discovery and chemical reaction optimisation. The codebase is made available at https://github.com/leojklarner/gauche

==> ICML 2023 - Gauche (2)/Ryan/journal.txt <==
https://tex.stackexchange.com/questions/419249/table-of-contents-only-for-the-appendix

Noticed error with numpy 1.20.3 in the BayesOpt notebooks relating to Tensor object having no conjugate something, trying updated nunpy

1.19.5 seems to be the only version that avoids this Tensor object thing.

==> Ryan/journal.txt <==
https://tex.stackexchange.com/questions/419249/table-of-contents-only-for-the-appendix

Noticed error with numpy 1.20.3 in the BayesOpt notebooks relating to Tensor object having no conjugate something, trying updated nunpy

1.19.5 seems to be the only version that avoids this Tensor object thing.
